On the diversification and dissipation of protoplanetary disks

Protoplanetary disk evolution exhibits trends with stellar mass, but also diversity of structure, and lifetime, with implications for planet formation and demographics. We show how varied outcomes can result from evolving structures in the inner disk that attenuate stellar soft X-rays that otherwise drive photoevaporation in the outer disk. The magnetic truncation of the disk around a rapidly rotating T Tauri star is initially exterior to the corotation radius and ``propeller" accretion is accompanied by an inner magnetized wind, shielding the disk from X-rays. Because rotation varies little due to angular momentum exchange with the disk, stellar contraction causes the truncation radius to migrate inside the corotation radius, the inner wind to disappear, and photoevaporation to erode a gap in the disk, accelerating its dissipation. This X-ray attenuation scenario explains the trend of the longer lifetime, reduced structure, and compact size of disks around lower-mass stars. It also explains an observed lower bound and scatter in the distribution of disk accretion rates. Disks that experience early photoevaporation and form gaps can efficiently trap solids at a pressure bump at 1--10 au, triggering giant planet formation, while those with later-forming gaps or indeed no gaps form multiple smaller planets on close-in orbits, a pattern that is consistent with observed exoplanet demographics.

==> response.txt <==
We thank Dr. Dullemond for the very careful and constructive review and have revised the manuscript according to his comments.  Below we provide responses to the individual comments (prefixed by "==>").  We have also made a few minor corrections and changes based on feedback from other colleagues.

----------------------------

- Eq.6: Since the disk has two sides (upper,lower), shouldn't there be
another factor 1/2?

==>. Indeed!  We have corrected equations 6 and 7 and also B.3.  Figure 4 does not change because we had mistakenly used f=0.1 instead of the 0.2 as described in the paper, and correcting for this cancels the factor of 2.

- I do not understand the statement on line 167 "If P_star is nearly constant due to disk-locking...". Isn't disk locking a result of the *assumption* that ${\cal R} \simeq 1$? So how can that argument then. lead to the *conclusion* that ${\cal R}$ evolves down to $<1$? This assumption of near-constant P_star is rather fundamental to the model of this paper, so I think a more convincing argument should be given.

==> The term ``disk-locking" is a misnomer here since we do not assume, nor do the numerical simulations indicate that disk-locking is occurring.  We have substituted "star-disk angular momentum exchange" for "disk-locking". Our numerical simulations unambiguously show that "R" does evolve over time, controlling the appearance of an inner disk wind.  We consider the effect of different rotation period histories in Section B.1.  

- All equations in Section 2 are power laws (except for t<<1My through Eq.8), yet the red and blue lines in Fig 1 no not appear to be powerlaws. I presume that that is because the Dartmouth stellar evolution models introduce "non-powerlaw" behavior. However, the behavior of the Dartmouth stellar evolution models is not shown, in spite of their apparent critical importance to the results of Fig. 1 and the rest of the paper. I recommend adding a figure showing the key behaviour of these models, needed to understand how one arrives at the behavior seen in Fig. 1, or an approximate "fitting formula", or a  easoning why it does not matter. Goal: making the paper as reproducable as possible.  

==> First, not all the equations in Section 2 are power laws.  Neither the relation between rotation period and X-ray luminosity, especially near saturation (which is where T Tauri stars are typically found), nor the relation between X-ray emission and photoevaporation from Ercolano et al. (2018) are power laws.  This explains why the red line indicating photoevaporation is not a power law.  Second, it is true that the non-power law behavior of Mdot-crit is due to its sensitivity to the stellar radius, which depends on the pre-main sequence model used. In the Dartmouth standard models, the inclusion of deuterium burning causes an episode of radius inflation at ~0.3 and 1.5 Myr for the solar-mass and 0.3 solar-mass cases, respectively.  This radius inflation is echoed in elevated values of the critical Mdot at these times.  We have added an additional subsection to the Appendix B that describes the potential effect of different stellar models.  

- Section 4.2: the way the limit cycle is modeled here is unclear. How is this implemented in the model? What does an example timeline look like? How do you know that the time scales are 1e4 to 1e5 years (line 269)? How do the multiple solutions in the top panel of Fig 5 emerge?

==> We revised this section to emphasize that this simple model is not the same as that described in Section 2, and to motivate the form of Equations 10a and 10b. We also justify values for the delay time scale based on observed disk masses and accretion rates.  

- Appendix A discusses a numerical computation, as a complement to the analytic model of the main text of the paper. However, it is too brief to be reproducable for a reader who may wish to verify it. If the model is *identical* to the one described in one of the cited papers (for instance Gehrig et al. 2022 or Cecil et al. 2024) then this should be clearly stated, in which case it is sufficient. If it is a special-purpose model run for this paper, then it should be described in sufficient detail to be reproducable. This includes showing individual timelines that support, e.g., the statement "For a given magnetic field strength, stellar rotation tends to evolve toward an equilibrium state that is somewhat different from the initialccondition." (line 553).

==> The numerical model is the same as that described in Cecil et al. 2024 with minor modifications that we now describe in Appendix A.  We also report the key parameters used in the model. In addition, we replaced the single figure with two separate and more informative figures for the 1- and 0.3-Msun cases which are contour plots of the disk lifetime.

Small things:

- The introduction is very dense in references, making it somewhat hard to read. Also, the motivation of the paper is just a single sentence: the last sentence of the introduction. Perhaps adding a few guidingcsentences to the introduction to clarify the "storyline" might help.

=> We have revised the introduction, especially the last paragraph, adding sentences to better lay out the story, i.e. the linkage between disk life, photoevaporation, X-ray irradiation, and attenuation by circumstellar gas.  

- In the caption to Fig 1: dot M_{cri} --> \dot M_{cri}

==> Fixed.

- In the caption to Fig 2 there is some formatting error between 1M_sun
and Labelled stars.

==> Fixed.

- Fig 2 and similar figures show t_gap. Maybe I overlooked this, but it would be useful and important to have an explicit equation/formula for t_gap in the main text. In particular because t_gap comes back in so many of the figures of the paper.

==> We now define t_gap (when the IDW disappears and PE exceeds the accretion rate) in the first paragraph of the results section.  

- Reference to Königl 1991 misses 'n'.

==> Fixed!

- varaibility --> variability

==> Fixed

- Line 249 "raises the possibility of an oscillatory limit cycle
(Strogatz 2000) that varaibility on that timescale." --> "varies"?

==> changed to "with variability"

- On line 177 it reads "Time is Dartmouth stellar model time", but the
Fig. 1 has time in Myr.

==> We aded "in Myr".  Model time does not refer to computational time, but to the physical time calculated by the model.

- Line 255: "δ is a binary value representing the IDW condition" -->
shouldn't binary be boolean? Or "delta is 1 if the condition is
fulfilled"?

==> We changed "binary value" to "boolean integer"

- One line 217 "As a more realistic treatment of star-disk angular
momentum exchange that effects P∗..." --> I often see the verb
"to effect something" in the literature where I would think that
"to affect something" is meant. I'm always confused whether it is my
lack of English knowledge or a mistake that has been creeping into
the literature. To my knowledge "to effect something" means to
cause something, while "to affect something" means to cause change
into something. I think the latter is meant here.

==> The correct word here is "affect", meaning to influence something, and we have fixed this.  "Effect" is usually used as a noun/subject; it can be used a verb but only if it causes or brings about a result.  "Star-disk angular momentum exchange affects the rotation period" could also be written as "Star-disk angular momentum exchange effects a change in rotation period".

- The "multifurcation" of Section 4.2 is unclear to me. This word is highly unusual. Sure, it is the multi-variant of bifurcation, I  understand. But given the rarity of the word, it might require a clean definition in this context.

==> We've added the description that this means multi-valued when introducing the term ``multifurcate".

[Editor note: I noticed another typo: " proscribed" --> "prescribed" (also "proscribe" later) ] 

==> fixed!
